Dark Energy Survey Year 1 Results: Cross-Correlation Redshifts in the DES -- Calibration of the Weak Lensing Source Redshift Distributions

We present the calibration of the Dark Energy Survey Year 1 (DES Y1) weak lensing source galaxy redshift distributions from clustering measurements. By cross-correlating the positions of source galaxies with luminous red galaxies selected by the redMaGiC algorithm we measure the redshift distributions of the source galaxies as placed into different tomographic bins. These measurements constrain any such shifts to an accuracy of $\sim0.02$ and can be computed even when the clustering measurements do not span the full redshift range. The highest-redshift source bin is not constrained by the clustering measurements because of the minimal redshift overlap with the redMaGiC galaxies. We compare our constraints with those obtained from $\texttt{COSMOS}$ 30-band photometry and find that our two very different methods produce consistent constraints.

==> DES-2017-0263_author_list.csv <==
Lastname,Firstname,Authorname,JoinedAsBuilder,Affiliation
Davis,Christopher,C.~Davis,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Alarcon,Alex,A.~Alarcon,False,"Institute of Space Sciences, IEEC-CSIC, Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain"
Bernstein,Gary,G.~M.~Bernstein,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA"
Bonnett,Christopher,C.~Bonnett,False,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain"
Carnero Rosell,Aurelio,A.~Carnero~Rosell,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Carnero Rosell,Aurelio,A.~Carnero~Rosell,False,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Castander,Francisco Javier,F.~J.~Castander,False,"Institute of Space Sciences, IEEC-CSIC, Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain"
Cawthon,Ross,R.~Cawthon,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA"
Chang,Chihway,C.~Chang,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA"
da Costa,Luiz,L.~N.~da Costa,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
da Costa,Luiz,L.~N.~da Costa,False,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Davis2,Tamara,T.~M.~Davis,False,"ARC Centre of Excellence for All-sky Astrophysics (CAASTRO)"
Davis2,Tamara,T.~M.~Davis,False,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia"
De Vicente,Juan,J.~De~Vicente,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain"
DeRose,Joseph,J.~DeRose,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA"
DeRose,Joseph,J.~DeRose,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Drlica-Wagner,Alex,A.~Drlica-Wagner,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Elvin-Poole,Jack,J.~Elvin-Poole,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK"
Gatti,Marco,M.~Gatti,False,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain"
Gaztanaga,Enrique,E.~Gaztanaga,False,"Institute of Space Sciences, IEEC-CSIC, Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain"
Gruen,Daniel,D.~Gruen,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Gruen,Daniel,D.~Gruen,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA"
Gschwend,Julia,J.~Gschwend,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Gschwend,Julia,J.~Gschwend,False,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Hartley,Will,W.~G.~Hartley,False,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK"
Hartley,Will,W.~G.~Hartley,False,"Department of Physics, ETH Zurich, Wolfgang-Pauli-Strasse 16, CH-8093 Zurich, Switzerland"
Hoyle,Ben,B.~Hoyle,False,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany"
Lin,Huan,H.~Lin,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Maia,Marcio,M.~A.~G.~Maia,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Maia,Marcio,M.~A.~G.~Maia,False,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Miquel,Ramon,R.~Miquel,False,"Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain"
Miquel,Ramon,R.~Miquel,False,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain"
Ogando,Ricardo,R.~L.~C.~Ogando,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Ogando,Ricardo,R.~L.~C.~Ogando,False,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Rau,Markus Michael,M.~M.~Rau,False,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany"
Roodman,Aaron,A.~Roodman,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Roodman,Aaron,A.~Roodman,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA"
Rozo,Eduardo,E.~Rozo,False,"Department of Physics, University of Arizona, Tucson, AZ 85721, USA"
Rykoff,Eli,E.~S.~Rykoff,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Rykoff,Eli,E.~S.~Rykoff,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA"
Sevilla,Ignacio,I.~Sevilla-Noarbe,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain"
Troxel,Michael A.,M.~A.~Troxel,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA"
Troxel,Michael A.,M.~A.~Troxel,False,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA"
Vielzeuf,Pauline,P.~Vielzeuf,False,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain"
Wechsler,Risa,R.~H.~Wechsler,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA"
Wechsler,Risa,R.~H.~Wechsler,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Wechsler,Risa,R.~H.~Wechsler,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA"
Abbott,Tim,T.~M.~C.~Abbott,True,"Cerro Tololo Inter-American Observatory, National Optical Astronomy Observatory, Casilla 603, La Serena, Chile"
Abdalla,Filipe,F.~B.~Abdalla,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK"
Abdalla,Filipe,F.~B.~Abdalla,True,"Department of Physics and Electronics, Rhodes University, PO Box 94, Grahamstown, 6140, South Africa"
Allam,Sahar,S.~Allam,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Annis,James,J.~Annis,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Bechtol,Keith,K.~Bechtol,True,"LSST, 933 North Cherry Avenue, Tucson, AZ 85721, USA"
Benoit-Lévy,Aurélien,A.~Benoit-L{\'e}vy,True,"CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France"
Benoit-Lévy,Aurélien,A.~Benoit-L{\'e}vy,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK"
Benoit-Lévy,Aurélien,A.~Benoit-L{\'e}vy,True,"Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France"
Brooks,David,D.~Brooks,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK"
Buckley-Geer,Elizabeth,E.~Buckley-Geer,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Burke,David,D.~L.~Burke,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Burke,David,D.~L.~Burke,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA"
Carrasco Kind,Matias,M.~Carrasco~Kind,True,"Department of Astronomy, University of Illinois, 1002 W. Green Street, Urbana, IL 61801, USA"
Carrasco Kind,Matias,M.~Carrasco~Kind,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Carretero,Jorge,J.~Carretero,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain"
Crocce,Martin,M.~Crocce,True,"Institute of Space Sciences, IEEC-CSIC, Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain"
Cunha,Carlos,C.~E.~Cunha,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Desai,Shantanu,S.~Desai,True,"Department of Physics, IIT Hyderabad, Kandi, Telangana 502285, India"
Diehl,H. Thomas,H.~T.~Diehl,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Doel,Peter,P.~Doel,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK"
Eifler,Tim,T.~F.~Eifler,True,"Department of Physics, California Institute of Technology, Pasadena, CA 91125, USA"
Eifler,Tim,T.~F.~Eifler,True,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA"
Flaugher,Brenna,B.~Flaugher,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Frieman,Josh,J.~Frieman,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Frieman,Josh,J.~Frieman,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA"
Garcia-Bellido,Juan,J.~Garc\'ia-Bellido,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain"
Gerdes,David,D.~W.~Gerdes,True,"Department of Astronomy, University of Michigan, Ann Arbor, MI 48109, USA"
Gerdes,David,D.~W.~Gerdes,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA"
Gruendl,Robert,R.~A.~Gruendl,True,"Department of Astronomy, University of Illinois, 1002 W. Green Street, Urbana, IL 61801, USA"
Gruendl,Robert,R.~A.~Gruendl,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Gutierrez,Gaston,G.~Gutierrez,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Honscheid,Klaus,K.~Honscheid,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA"
Honscheid,Klaus,K.~Honscheid,True,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA"
James,David,D.~J.~James,True,"Astronomy Department, University of Washington, Box 351580, Seattle, WA 98195, USA"
Jeltema,Tesla,T.~Jeltema,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA"
Krause,Elisabeth,E.~Krause,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA"
Kron,Richard,R.~Kron,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Kron,Richard,R.~Kron,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA"
Kuehn,Kyler,K.~Kuehn,True,"Australian Astronomical Observatory, North Ryde, NSW 2113, Australia"
Kuropatkin,Nikolay,N.~Kuropatkin,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Lahav,Ofer,O.~Lahav,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK"
Lima,Marcos,M.~Lima,True,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil"
Lima,Marcos,M.~Lima,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
March,Marisa,M.~March,True,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA"
Marshall,Jennifer,J.~L.~Marshall,True,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA"
Menanteau,Felipe,F.~Menanteau,True,"Department of Astronomy, University of Illinois, 1002 W. Green Street, Urbana, IL 61801, USA"
Menanteau,Felipe,F.~Menanteau,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Nichol,Robert,R.~C.~Nichol,True,"Institute of Cosmology \& Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK"
Nord,Brian,B.~Nord,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Plazas Malagón,Andrés,A.~A.~Plazas,True,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA"
Sanchez,Eusebio,E.~Sanchez,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain"
Scarpine,Vic,V.~Scarpine,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Schindler,Rafe,R.~Schindler,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA"
Smith,Mathew,M.~Smith,True,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK"
Soares-Santos,Marcelle,M.~Soares-Santos,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Sobreira,Flavia,F.~Sobreira,True,"Instituto de F\'isica Gleb Wataghin, Universidade Estadual de Campinas, 13083-859, Campinas, SP, Brazil"
Sobreira,Flavia,F.~Sobreira,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil"
Suchyta,Eric,E.~Suchyta,True,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831"
Swanson,Molly,M.~E.~C.~Swanson,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA"
Tarle,Gregory,G.~Tarle,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA"
Thomas,Daniel,D.~Thomas,True,"Institute of Cosmology \& Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK"
Tucker,Douglas,D.~L.~Tucker,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA"
Vikram,Vinu,V.~Vikram,True,"Argonne National Laboratory, 9700 South Cass Avenue, Lemont, IL 60439, USA"
Walker,Alistair,A.~R.~Walker,True,"Cerro Tololo Inter-American Observatory, National Optical Astronomy Observatory, Casilla 603, La Serena, Chile"
Zuntz,Joe,J.~Zuntz,True,"Institute for Astronomy, University of Edinburgh, Edinburgh EH9 3HJ, UK"


==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> order.csv <==
Davis
Gatti
Vielzeuf
Cawthon
Rozo
Alarcon
Bernstein
Bonnett
Carnero Rosell
Castander
Chang
da Costa
Davis2
De Vicente
DeRose
Drlica-Wagner
Elvin-Poole
Gaztanaga
Gruen
Gschwend
Hartley
Hoyle
Lin
Maia
Miquel
Ogando
Rau
Roodman
Rykoff
Sevilla
Troxel
Wechsler


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
